Dynamic Hierarchical $j$-Tree Decomposition and Its Applications

We develop a new algorithmic framework for designing approximation algorithms for cut-based optimization problems on capacitated undirected graphs that undergo edge insertions and deletions. Specifically, our framework dynamically maintains a variant of the hierarchical $j$-tree decomposition of [Madry FOCS'10], achieving a poly-logarithmic approximation factor to the graph's cut structure and supporting edge updates in $O(n^{\epsilon})$ amortized update time, for any arbitrarily small constant $\epsilon \in (0,1)$. Consequently, we obtain new trade-offs between approximation and update/query time for fundamental cut-based optimization problems in the fully dynamic setting, including all-pairs minimum cuts, sparsest cut, multi-way cut, and multi-cut. For the last three problems, these trade-offs give the first fully-dynamic algorithms achieving poly-logarithmic approximation in sub-linear time per operation. The main technical ingredient behind our dynamic hierarchy is a dynamic cut-sparsifier algorithm that can handle vertex splits with low recourse. This is achieved by white-boxing the dynamic cut sparsifier construction of [Abraham et al. FOCS'16], based on forest packing, together with new structural insights about the maintenance of these forests under vertex splits. Given the versatility of cut sparsification in both the static and dynamic graph algorithms literature, we believe this construction may be of independent interest.

==> graphics/levels-explanation.tikz <==
\begin{tikzpicture}[ipe stylesheet]
  \fill[OI white, ipe opacity 25 opacity]
    (40, 290) rectangle (584, 260);
  \fill[OI white, ipe opacity 25 opacity]
    (40, 770) rectangle (584, 530);
  \fill[OI black, ipe opacity 25 opacity]
    (40, 800) rectangle (584, 770);
  \filldraw[fill=white]
    (348, 784)
     .. controls (472, 784) and (476, 784) .. (478, 782.6667)
     .. controls (480, 781.3333) and (480, 778.6667) .. (480, 776)
     .. controls (480, 773.3333) and (480, 770.6667) .. (480, 768)
     .. controls (480, 765.3333) and (480, 762.6667) .. (478.6667, 761.3333)
     .. controls (477.3333, 760) and (474.6667, 760) .. (452.6667, 760)
     .. controls (430.6667, 760) and (389.3333, 760) .. (360.6667, 760)
     .. controls (332, 760) and (316, 760) .. (306.6667, 760)
     .. controls (297.3333, 760) and (294.6667, 760) .. (293.3333, 761.3333)
     .. controls (292, 762.6667) and (292, 765.3333) .. (292, 768)
     .. controls (292, 770.6667) and (292, 773.3333) .. (292, 776)
     .. controls (292, 778.6667) and (292, 781.3333) .. (294, 782.6667)
     .. controls (296, 784) and (300, 784) .. (348, 784);
  \fill[OI black, ipe opacity 25 opacity]
    (40, 530) rectangle (584, 290);
  \filldraw[fill=white]
    (376, 302)
     .. controls (464, 302) and (468, 302) .. (470, 300.6667)
     .. controls (472, 299.3333) and (472, 296.6667) .. (472, 294)
     .. controls (472, 291.3333) and (472, 288.6667) .. (472, 286)
     .. controls (472, 283.3333) and (472, 280.6667) .. (470.6667, 279.3333)
     .. controls (469.3333, 278) and (466.6667, 278) .. (450.6667, 278)
     .. controls (434.6667, 278) and (405.3333, 278) .. (380, 278)
     .. controls (354.6667, 278) and (333.3333, 278) .. (321.3333, 278)
     .. controls (309.3333, 278) and (306.6667, 278) .. (305.3333, 279.3333)
     .. controls (304, 280.6667) and (304, 283.3333) .. (304, 286)
     .. controls (304, 288.6667) and (304, 291.3333) .. (304, 294)
     .. controls (304, 296.6667) and (304, 299.3333) .. (306, 300.6667)
     .. controls (308, 302) and (312, 302) .. (376, 302);
  \filldraw[fill=white]
    (384, 352)
     .. controls (440, 352) and (444, 352) .. (446, 350.6667)
     .. controls (448, 349.3333) and (448, 346.6667) .. (448, 344)
     .. controls (448, 341.3333) and (448, 338.6667) .. (448, 336)
     .. controls (448, 333.3333) and (448, 330.6667) .. (446.6667, 329.3333)
     .. controls (445.3333, 328) and (442.6667, 328) .. (432, 328)
     .. controls (421.3333, 328) and (402.6667, 328) .. (385.3333, 328)
     .. controls (368, 328) and (352, 328) .. (342.6667, 328)
     .. controls (333.3333, 328) and (330.6667, 328) .. (329.3333, 329.3333)
     .. controls (328, 330.6667) and (328, 333.3333) .. (328, 336)
     .. controls (328, 338.6667) and (328, 341.3333) .. (328, 344)
     .. controls (328, 346.6667) and (328, 349.3333) .. (330, 350.6667)
     .. controls (332, 352) and (336, 352) .. (384, 352);
  \filldraw[fill=white]
    (398, 404)
     .. controls (528, 404) and (532, 404) .. (534, 402.6667)
     .. controls (536, 401.3333) and (536, 398.6667) .. (536, 396)
     .. controls (536, 393.3333) and (536, 390.6667) .. (536, 388)
     .. controls (536, 385.3333) and (536, 382.6667) .. (534.6667, 381.3333)
     .. controls (533.3333, 380) and (530.6667, 380) .. (508, 380)
     .. controls (485.3333, 380) and (442.6667, 380) .. (396, 380)
     .. controls (349.3333, 380) and (298.6667, 380) .. (272, 380)
     .. controls (245.3333, 380) and (242.6667, 380) .. (241.3333, 381.3333)
     .. controls (240, 382.6667) and (240, 385.3333) .. (240, 388)
     .. controls (240, 390.6667) and (240, 393.3333) .. (240, 396)
     .. controls (240, 398.6667) and (240, 401.3333) .. (242, 402.6667)
     .. controls (244, 404) and (248, 404) .. (398, 404);
  \filldraw[fill=white]
    (408, 448)
     .. controls (520, 448) and (524, 448) .. (526, 446.6667)
     .. controls (528, 445.3333) and (528, 442.6667) .. (528, 440)
     .. controls (528, 437.3333) and (528, 434.6667) .. (528, 432)
     .. controls (528, 429.3333) and (528, 426.6667) .. (526.6667, 425.3333)
     .. controls (525.3333, 424) and (522.6667, 424) .. (502.6667, 424)
     .. controls (482.6667, 424) and (445.3333, 424) .. (401.3333, 424)
     .. controls (357.3333, 424) and (306.6667, 424) .. (280, 424)
     .. controls (253.3333, 424) and (250.6667, 424) .. (249.3333, 425.3333)
     .. controls (248, 426.6667) and (248, 429.3333) .. (248, 432)
     .. controls (248, 434.6667) and (248, 437.3333) .. (248, 440)
     .. controls (248, 442.6667) and (248, 445.3333) .. (250, 446.6667)
     .. controls (252, 448) and (256, 448) .. (408, 448);
  \filldraw[fill=white]
    (392, 496)
     .. controls (536, 496) and (540, 496) .. (542, 494.6667)
     .. controls (544, 493.3333) and (544, 490.6667) .. (544, 488)
     .. controls (544, 485.3333) and (544, 482.6667) .. (544, 480)
     .. controls (544, 477.3333) and (544, 474.6667) .. (542.6667, 473.3333)
     .. controls (541.3333, 472) and (538.6667, 472) .. (513.3333, 472)
     .. controls (488, 472) and (440, 472) .. (390.6667, 472)
     .. controls (341.3333, 472) and (290.6667, 472) .. (264, 472)
     .. controls (237.3333, 472) and (234.6667, 472) .. (233.3333, 473)
     .. controls (232, 474) and (232, 476) .. (232, 478.6667)
     .. controls (232, 481.3333) and (232, 484.6667) .. (232, 487.6667)
     .. controls (232, 490.6667) and (232, 493.3333) .. (234, 494.6667)
     .. controls (236, 496) and (240, 496) .. (392, 496);
  \filldraw[fill=white]
    (364, 542)
     .. controls (456, 542) and (460, 542) .. (462, 540.6667)
     .. controls (464, 539.3333) and (464, 536.6667) .. (464, 534)
     .. controls (464, 531.3333) and (464, 528.6667) .. (464, 526)
     .. controls (464, 523.3333) and (464, 520.6667) .. (462.6667, 519.3333)
     .. controls (461.3333, 518) and (458.6667, 518) .. (442, 518)
     .. controls (425.3333, 518) and (394.6667, 518) .. (371.3333, 518)
     .. controls (348, 518) and (332, 518) .. (322.6667, 518)
     .. controls (313.3333, 518) and (310.6667, 518) .. (309.3333, 519.3333)
     .. controls (308, 520.6667) and (308, 523.3333) .. (308, 526)
     .. controls (308, 528.6667) and (308, 531.3333) .. (308, 534)
     .. controls (308, 536.6667) and (308, 539.3333) .. (310, 540.6667)
     .. controls (312, 542) and (316, 542) .. (364, 542);
  \node[ipe node, font=\Large]
     at (256, 431) {$\widetilde C_i$: sparsified core of $H_i$ using \Cref{thm:fullydynamicsparsifier}};
  \node[ipe node, font=\Large]
     at (334, 336) {for every $H_i \in \mathcal H_i$};
  \node[ipe node, font=\Large]
     at (237, 479) {$\mathcal H_{i+1}[H_i]$: $O(n/k^i)$-trees on $\widetilde C_i$ using \Cref{thm:2level}};
  \node[ipe node, font=\Large]
     at (313, 527) {$\mathcal H_{i+1} = \bigcup_{H_i \in \mathcal H_i} \mathcal H_{i+1} [H_i]$};
  \node[ipe node, font=\Large]
     at (248, 388) {$C_i$: core of $O(n/k^i)$-tree  $H_i$  using \Cref{thm:2level}};
  \node[ipe node, font=\Large]
     at (240, 672) {$\widetilde C_{i+1}$: sparsified core of $H_{i+1}$ using \Cref{thm:fullydynamicsparsifier}};
  \node[ipe node, font=\Large]
     at (320, 576) {for every $H_{i+1} \in \mathcal H_{i+1}$};
  \node[ipe node, font=\Large]
     at (216, 720) {$\mathcal H_{i+2}[H_{i+1}]$: $O(n/k^{i+1})$-trees on $\widetilde C_{i+1}$ using \Cref{thm:2level}};
  \node[ipe node, font=\Large]
     at (296, 769) {$\mathcal H_{i+2} = \bigcup_{H_{i+1} \in \mathcal H_{i+1}} \mathcal H_{i+2} [H_{i+1}]$};
  \node[ipe node, font=\Large]
     at (232, 624) {$C_{i+1}$: core of $O(n/k^{i+1}$-tree  $H_{i+1}$  using \Cref{thm:2level}};
  \node[ipe node, font=\Large]
     at (312, 288) {$\mathcal H_{i} = \bigcup_{H_{i-1} \in \mathcal H_{i-1}} \mathcal H_{i} [H_{i-1}]$};
  \draw
    (372, 592)
     .. controls (448, 592) and (452, 592) .. (454, 590.6667)
     .. controls (456, 589.3333) and (456, 586.6667) .. (456, 584)
     .. controls (456, 581.3333) and (456, 578.6667) .. (456, 576)
     .. controls (456, 573.3333) and (456, 570.6667) .. (454.6667, 569.3333)
     .. controls (453.3333, 568) and (450.6667, 568) .. (436.6667, 568)
     .. controls (422.6667, 568) and (397.3333, 568) .. (376.6667, 568)
     .. controls (356, 568) and (340, 568) .. (330.6667, 568)
     .. controls (321.3333, 568) and (318.6667, 568) .. (317.3333, 569.3333)
     .. controls (316, 570.6667) and (316, 573.3333) .. (316, 576)
     .. controls (316, 578.6667) and (316, 581.3333) .. (316, 584)
     .. controls (316, 586.6667) and (316, 589.3333) .. (318, 590.6667)
     .. controls (320, 592) and (324, 592) .. (372, 592);
  \draw
    (388, 640)
     .. controls (544, 640) and (548, 640) .. (550, 638.6667)
     .. controls (552, 637.3333) and (552, 634.6667) .. (552, 632)
     .. controls (552, 629.3333) and (552, 626.6667) .. (552, 624)
     .. controls (552, 621.3333) and (552, 618.6667) .. (550.6667, 617.3333)
     .. controls (549.3333, 616) and (546.6667, 616) .. (519.3333, 616)
     .. controls (492, 616) and (440, 616) .. (388.6667, 616)
     .. controls (337.3333, 616) and (286.6667, 616) .. (260, 616)
     .. controls (233.3333, 616) and (230.6667, 616) .. (229.3333, 617)
     .. controls (228, 618) and (228, 620) .. (228, 622.6667)
     .. controls (228, 625.3333) and (228, 628.6667) .. (228, 631.6667)
     .. controls (228, 634.6667) and (228, 637.3333) .. (230, 638.6667)
     .. controls (232, 640) and (236, 640) .. (388, 640);
  \draw
    (398, 690)
     .. controls (528, 690) and (532, 690) .. (534, 688.6667)
     .. controls (536, 687.3333) and (536, 684.6667) .. (536, 682)
     .. controls (536, 679.3333) and (536, 676.6667) .. (536, 674)
     .. controls (536, 671.3333) and (536, 668.6667) .. (534.6667, 667.3333)
     .. controls (533.3333, 666) and (530.6667, 666) .. (507.6667, 666)
     .. controls (484.6667, 666) and (441.3333, 666) .. (394.3333, 666)
     .. controls (347.3333, 666) and (296.6667, 666) .. (270, 666)
     .. controls (243.3333, 666) and (240.6667, 666) .. (239.3333, 667)
     .. controls (238, 668) and (238, 670) .. (238, 672.6667)
     .. controls (238, 675.3333) and (238, 678.6667) .. (238, 681.6667)
     .. controls (238, 684.6667) and (238, 687.3333) .. (240, 688.6667)
     .. controls (242, 690) and (246, 690) .. (398, 690);
  \draw
    (374, 738)
     .. controls (552, 738) and (556, 738) .. (558, 736.6667)
     .. controls (560, 735.3333) and (560, 732.6667) .. (560, 730)
     .. controls (560, 727.3333) and (560, 724.6667) .. (560, 722)
     .. controls (560, 719.3333) and (560, 716.6667) .. (558.6667, 715.3333)
     .. controls (557.3333, 714) and (554.6667, 714) .. (523.6667, 714)
     .. controls (492.6667, 714) and (433.3333, 714) .. (378.3333, 714)
     .. controls (323.3333, 714) and (272.6667, 714) .. (246, 714)
     .. controls (219.3333, 714) and (216.6667, 714) .. (215.3333, 715)
     .. controls (214, 716) and (214, 718) .. (214, 720.6667)
     .. controls (214, 723.3333) and (214, 726.6667) .. (214, 729.6667)
     .. controls (214, 732.6667) and (214, 735.3333) .. (216, 736.6667)
     .. controls (218, 738) and (222, 738) .. (374, 738);
  \filldraw[ipe pen fat, fill=white]
    (388, 302)
     -- (387.995, 328);
  \filldraw[ipe pen fat, ->, fill=white]
    (388.003, 352)
     -- (388.002, 380);
  \filldraw[ipe pen fat, ->, fill=white]
    (387.995, 404)
     -- (388.01, 424);
  \filldraw[ipe pen fat, ->, fill=white]
    (387.988, 448)
     -- (388.009, 472);
  \filldraw[ipe pen fat, ->, fill=white]
    (387.995, 496)
     -- (388.005, 518);
  \filldraw[ipe pen fat, fill=white]
    (387.99, 541.999)
     -- (388, 568);
  \filldraw[ipe pen fat, ->, fill=white]
    (388.001, 591.999)
     -- (388.005, 616);
  \filldraw[ipe pen fat, ->, fill=white]
    (388.015, 640)
     -- (388.008, 666);
  \filldraw[ipe pen fat, ->, fill=white]
    (387.991, 690)
     -- (387.993, 714);
  \filldraw[ipe pen fat, ->, fill=white]
    (387.993, 738)
     -- (387.997, 760);
  \filldraw[ipe pen fat, fill=white]
    (387.991, 783.998)
     -- (388, 804);
  \filldraw[ipe pen fat, ->, fill=white]
    (388, 256)
     -- (388.007, 278);
  \node[ipe node, font=\Huge]
     at (64, 416) {Level $i$};
  \node[ipe node, font=\Huge]
     at (64, 656) {Level $i+1$};
  \draw[ipe pen thick, ipe dash dashed]
    (40, 770)
     -- (292, 770);
  \draw[ipe pen thick, ipe dash dashed]
    (480, 770)
     -- (584, 770);
  \draw[ipe pen thick, ipe dash dashed]
    (40, 530)
     -- (308, 530);
  \draw[ipe pen thick, ipe dash dashed]
    (464, 530)
     -- (584, 530);
  \draw[ipe pen thick, ipe dash dashed]
    (40, 290)
     -- (304, 290);
  \draw[ipe pen thick, ipe dash dashed]
    (472, 290)
     -- (584, 290);
\end{tikzpicture}

